Public Transport Planning: When Transit Network Connectivity Meets Commuting Demand

In this paper, we make a first attempt to incorporate both commuting demand and transit network connectivity in bus route planning (CT-Bus), and formulate it as a constrained optimization problem: planning a new bus route with k edges over an existing transit network without building new bus stops to maximize a linear aggregation of commuting demand and connectivity of the transit network. We prove the NP-hardness of CT-Bus and propose an expansion-based greedy algorithm that iteratively scans potential candidate paths in the network. To boost the efficiency of computing the connectivity of new networks with candidate paths, we convert it to a matrix trace estimation problem and employ a Lanczos method to estimate the natural connectivity of the transit network with a guaranteed error bound. Furthermore, we derive upper bounds on the objective values and use them to greedily select candidates for expansion. Our experiments conducted on real-world transit networks in New York City and Chicago verify the efficiency, effectiveness, and scalability of our algorithms.

==> graph/SpaceAll.csv <==
1,0.3991,0.31472,0.35691
2,0.22095,0.37522,0.29808
3,0.20915,0.26395,0.23655
4,0.18458,0.24629,0.21544
5,0.17677,0.21394,0.19536
6,0.16348,0.19075,0.17712

==> graph/increment.csv <==
1,0.3991,0.31472,0.35691
2,0.22095,0.37522,0.29808
3,0.20915,0.26395,0.23655
4,0.18458,0.24629,0.21544
5,0.17677,0.21394,0.19536
6,0.16348,0.19075,0.17712
